Improved Simulation Accuracy of the Split-Step Fourier Method

We investigate a modified split-step Fourier method (SSFM) by including low-pass filters in the linear steps. This method can simultaneously achieve a higher simulation accuracy and a slightly reduced complexity.

==> fig2data_10.txt <==
t y
3.21	-0.030942
3.22	-0.047543
3.23	-0.065053
3.24	-0.081118
3.25	-0.092023
3.26	-0.093681
3.27	-0.084705
3.28	-0.068516
3.29	-0.050998
3.3	-0.036546
3.31	-0.026692
3.32	-0.021035
3.33	-0.018522
3.34	-0.018199
3.35	-0.019474
3.36	-0.022082
3.37	-0.025941
3.38	-0.030988
3.39	-0.037042
3.4	-0.043699
3.41	-0.05032
3.42	-0.056097
3.43	-0.060203
3.44	-0.061936
3.45	-0.060867
3.46	-0.05691
3.47	-0.050326
3.48	-0.041625
3.49	-0.031431
3.5	-0.020323
3.51	-0.0087326
3.52	0.0031229
3.53	0.015215
3.54	0.027661
3.55	0.040522
3.56	0.053569
3.57	0.065906
3.58	0.075848
3.59	0.081162
3.6	0.079925
3.61	0.070914
3.62	0.054113
3.63	0.033392
3.64	0.022077
3.65	0.02559
3.66	0.040727
3.67	0.058182
3.68	0.068276
3.69	0.070501
3.7	0.066977
3.71	0.059972
3.72	0.0513
3.73	0.042136
3.74	0.032989
3.75	0.023758
3.76	0.013853
3.77	0.0023463
3.78	-0.011711
3.79	-0.028625
3.8	-0.046877
3.81	-0.062145
3.82	-0.068688
3.83	-0.063655
3.84	-0.049539
3.85	-0.031393
3.86	-0.013003
3.87	0.0039655
3.88	0.019027
3.89	0.031947
3.9	0.042263
3.91	0.049165
3.92	0.051759
3.93	0.049566
3.94	0.043016
3.95	0.033439
3.96	0.02246
3.97	0.011085
3.98	-0.00089253
3.99	-0.015179
4	-0.034912
4.01	-0.064654
4.02	-0.1093
4.03	-0.16866
4.04	-0.22033
4.05	-0.22106
4.06	-0.1723
4.07	-0.11998
4.08	-0.087039
4.09	-0.073162
4.1	-0.072678
4.11	-0.079096
4.12	-0.086049
4.13	-0.088468
4.14	-0.084099
4.15	-0.073767
4.16	-0.060256
4.17	-0.046631
4.18	-0.035155
4.19	-0.026926
4.2	-0.022018


==> fig2data_30.txt <==
t y
3.2033	-0.030479
3.2067	-0.03583
3.21	-0.041416
3.2133	-0.047204
3.2167	-0.053152
3.22	-0.059197
3.2233	-0.065257
3.2267	-0.071231
3.23	-0.076993
3.2333	-0.082387
3.2367	-0.087242
3.24	-0.091369
3.2433	-0.094575
3.2467	-0.096689
3.25	-0.097573
3.2533	-0.097146
3.2567	-0.095406
3.26	-0.092426
3.2633	-0.08835
3.2667	-0.083388
3.27	-0.077781
3.2733	-0.071779
3.2767	-0.065627
3.28	-0.059538
3.2833	-0.053681
3.2867	-0.048189
3.29	-0.043151
3.2933	-0.038614
3.2967	-0.034601
3.3	-0.031111
3.3033	-0.028121
3.3067	-0.025605
3.31	-0.023531
3.3133	-0.021859
3.3167	-0.020553
3.32	-0.019583
3.3233	-0.018911
3.3267	-0.018509
3.33	-0.018357
3.3333	-0.018426
3.3367	-0.018698
3.34	-0.019162
3.3433	-0.019798
3.3467	-0.020593
3.35	-0.021543
3.3533	-0.022634
3.3567	-0.023857
3.36	-0.025211
3.3633	-0.026683
3.3667	-0.028266
3.37	-0.029958
3.3733	-0.031748
3.3767	-0.033623
3.38	-0.035581
3.3833	-0.037608
3.3867	-0.039684
3.39	-0.041803
3.3933	-0.043944
3.3967	-0.04608
3.4	-0.048198
3.4033	-0.05027
3.4067	-0.052261
3.41	-0.054153
3.4133	-0.055911
3.4167	-0.057499
3.42	-0.058893
3.4233	-0.060064
3.4267	-0.060974
3.43	-0.061608
3.4333	-0.061943
3.4367	-0.061953
3.44	-0.061636
3.4433	-0.060984
3.4467	-0.059987
3.45	-0.058658
3.4533	-0.057008
3.4567	-0.05504
3.46	-0.05278
3.4633	-0.050253
3.4667	-0.047472
3.47	-0.044469
3.4733	-0.041274
3.4767	-0.037902
3.48	-0.034384
3.4833	-0.030748
3.4867	-0.027005
3.49	-0.02318
3.4933	-0.019292
3.4967	-0.015345
3.5	-0.011353
3.5033	-0.0073291
3.5067	-0.0032652
3.51	0.00083297
3.5133	0.0049604
3.5167	0.0091327
3.52	0.013351
3.5233	0.017616
3.5267	0.021945
3.53	0.02634
3.5333	0.030799
3.5367	0.035333
3.54	0.039937
3.5433	0.044592
3.5467	0.04929
3.55	0.054001
3.5533	0.058678
3.5567	0.063278
3.56	0.067735
3.5633	0.071964
3.5667	0.075887
3.57	0.079408
3.5733	0.08242
3.5767	0.084834
3.58	0.086561
3.5833	0.087512
3.5867	0.087629
3.59	0.086864
3.5933	0.085172
3.5967	0.082543
3.6	0.078969
3.6033	0.074449
3.6067	0.069018
3.61	0.062734
3.6133	0.05571
3.6167	0.048175
3.62	0.040497
3.6233	0.033205
3.6267	0.026961
3.63	0.022378
3.6333	0.019804
3.6367	0.019263
3.64	0.020576
3.6433	0.023564
3.6467	0.02809
3.65	0.033883
3.6533	0.040454
3.6567	0.04722
3.66	0.053647
3.6633	0.059349
3.6667	0.064119
3.67	0.067873
3.6733	0.070608
3.6767	0.072382
3.68	0.073272
3.6833	0.073366
3.6867	0.072761
3.69	0.071556
3.6933	0.069838
3.6967	0.067703
3.7	0.065233
3.7033	0.062501
3.7067	0.059577
3.71	0.05652
3.7133	0.053374
3.7167	0.050181
3.72	0.046971
3.7233	0.043762
3.7267	0.04057
3.73	0.0374
3.7333	0.034248
3.7367	0.03111
3.74	0.027976
3.7433	0.024824
3.7467	0.021638
3.75	0.018392
3.7533	0.015057
3.7567	0.011604
3.76	0.0080018
3.7633	0.004216
3.7667	0.00021812
3.77	-0.0040154
3.7733	-0.0085041
3.7767	-0.013251
3.78	-0.018242
3.7833	-0.023444
3.7867	-0.028795
3.79	-0.0342
3.7933	-0.039538
3.7967	-0.044657
3.8	-0.049382
3.8033	-0.053534
3.8067	-0.056937
3.81	-0.059439
3.8133	-0.060931
3.8167	-0.061353
3.82	-0.060703
3.8233	-0.059036
3.8267	-0.056453
3.83	-0.053086
3.8333	-0.049085
3.8367	-0.044603
3.84	-0.03978
3.8433	-0.03474
3.8467	-0.02959
3.85	-0.024407
3.8533	-0.019254
3.8567	-0.01418
3.86	-0.0092156
3.8633	-0.004385
3.8667	0.00028932
3.87	0.0047945
3.8733	0.0091142
3.8767	0.013227
3.88	0.017115
3.8833	0.020755
3.8867	0.024113
3.89	0.027162
3.8933	0.029867
3.8967	0.032184
3.9	0.03408
3.9033	0.03552
3.9067	0.036466
3.91	0.036899
3.9133	0.036803
3.9167	0.036168
3.92	0.035008
3.9233	0.033348
3.9267	0.031221
3.93	0.02868
3.9333	0.02579
3.9367	0.022611
3.94	0.019217
3.9433	0.015681
3.9467	0.012057
3.95	0.0084009
3.9533	0.0047549
3.9567	0.0011322
3.96	-0.0024584
3.9633	-0.0060267
3.9667	-0.0096154
3.97	-0.013272
3.9733	-0.017063
3.9767	-0.021084
3.98	-0.025437
3.9833	-0.030235
3.9867	-0.035623
3.99	-0.041749
3.9933	-0.048767
3.9967	-0.05686
4	-0.066203
4.0033	-0.076958
4.0067	-0.089285
4.01	-0.10328
4.0133	-0.11891
4.0167	-0.13603
4.02	-0.15419
4.0233	-0.17256
4.0267	-0.18993
4.03	-0.20469
4.0333	-0.2151
4.0367	-0.21976
4.04	-0.218
4.0433	-0.21014
4.0467	-0.19746
4.05	-0.18174
4.0533	-0.16479
4.0567	-0.14809
4.06	-0.13267
4.0633	-0.1191
4.0667	-0.10765
4.07	-0.098363
4.0733	-0.091144
4.0767	-0.085852
4.08	-0.082297
4.0833	-0.080262
4.0867	-0.079537
4.09	-0.079898
4.0933	-0.0811
4.0967	-0.082915
4.1	-0.085104
4.1033	-0.08742
4.1067	-0.089643
4.11	-0.09157
4.1133	-0.093008
4.1167	-0.093818
4.12	-0.093901
4.1233	-0.093183
4.1267	-0.091654
4.13	-0.089343
4.1333	-0.086302
4.1367	-0.082625
4.14	-0.078432
4.1433	-0.073838
4.1467	-0.068974
4.15	-0.063974
4.1533	-0.058949
4.1567	-0.054007
4.16	-0.049249
4.1633	-0.044743
4.1667	-0.040552
4.17	-0.036728
4.1733	-0.033294
4.1767	-0.030264
4.18	-0.027652
4.1833	-0.025444
4.1867	-0.023621
4.19	-0.022166
4.1933	-0.021044
4.1967	-0.020216
4.2	-0.019651


==> fig2data_30_filter.txt <==
t y
3.2033	-0.030479
3.2067	-0.03583
3.21	-0.041416
3.2133	-0.047204
3.2167	-0.053152
3.22	-0.059197
3.2233	-0.065257
3.2267	-0.071231
3.23	-0.076993
3.2333	-0.082387
3.2367	-0.087242
3.24	-0.091369
3.2433	-0.094575
3.2467	-0.096689
3.25	-0.097573
3.2533	-0.097146
3.2567	-0.095406
3.26	-0.092426
3.2633	-0.08835
3.2667	-0.083388
3.27	-0.077781
3.2733	-0.071779
3.2767	-0.065627
3.28	-0.059538
3.2833	-0.053681
3.2867	-0.048189
3.29	-0.043151
3.2933	-0.038614
3.2967	-0.034601
3.3	-0.031111
3.3033	-0.028121
3.3067	-0.025605
3.31	-0.023531
3.3133	-0.021859
3.3167	-0.020553
3.32	-0.019583
3.3233	-0.018911
3.3267	-0.018509
3.33	-0.018357
3.3333	-0.018426
3.3367	-0.018698
3.34	-0.019162
3.3433	-0.019798
3.3467	-0.020593
3.35	-0.021543
3.3533	-0.022634
3.3567	-0.023857
3.36	-0.025211
3.3633	-0.026683
3.3667	-0.028266
3.37	-0.029958
3.3733	-0.031748
3.3767	-0.033623
3.38	-0.035581
3.3833	-0.037608
3.3867	-0.039684
3.39	-0.041803
3.3933	-0.043944
3.3967	-0.04608
3.4	-0.048198
3.4033	-0.05027
3.4067	-0.052261
3.41	-0.054153
3.4133	-0.055911
3.4167	-0.057499
3.42	-0.058893
3.4233	-0.060064
3.4267	-0.060974
3.43	-0.061608
3.4333	-0.061943
3.4367	-0.061953
3.44	-0.061636
3.4433	-0.060984
3.4467	-0.059987
3.45	-0.058658
3.4533	-0.057008
3.4567	-0.05504
3.46	-0.05278
3.4633	-0.050253
3.4667	-0.047472
3.47	-0.044469
3.4733	-0.041274
3.4767	-0.037902
3.48	-0.034384
3.4833	-0.030748
3.4867	-0.027005
3.49	-0.02318
3.4933	-0.019292
3.4967	-0.015345
3.5	-0.011353
3.5033	-0.0073291
3.5067	-0.0032652
3.51	0.00083297
3.5133	0.0049604
3.5167	0.0091327
3.52	0.013351
3.5233	0.017616
3.5267	0.021945
3.53	0.02634
3.5333	0.030799
3.5367	0.035333
3.54	0.039937
3.5433	0.044592
3.5467	0.04929
3.55	0.054001
3.5533	0.058678
3.5567	0.063278
3.56	0.067735
3.5633	0.071964
3.5667	0.075887
3.57	0.079408
3.5733	0.08242
3.5767	0.084834
3.58	0.086561
3.5833	0.087512
3.5867	0.087629
3.59	0.086864
3.5933	0.085172
3.5967	0.082543
3.6	0.078969
3.6033	0.074449
3.6067	0.069018
3.61	0.062734
3.6133	0.05571
3.6167	0.048175
3.62	0.040497
3.6233	0.033205
3.6267	0.026961
3.63	0.022378
3.6333	0.019804
3.6367	0.019263
3.64	0.020576
3.6433	0.023564
3.6467	0.02809
3.65	0.033883
3.6533	0.040454
3.6567	0.04722
3.66	0.053647
3.6633	0.059349
3.6667	0.064119
3.67	0.067873
3.6733	0.070608
3.6767	0.072382
3.68	0.073272
3.6833	0.073366
3.6867	0.072761
3.69	0.071556
3.6933	0.069838
3.6967	0.067703
3.7	0.065233
3.7033	0.062501
3.7067	0.059577
3.71	0.05652
3.7133	0.053374
3.7167	0.050181
3.72	0.046971
3.7233	0.043762
3.7267	0.04057
3.73	0.0374
3.7333	0.034248
3.7367	0.03111
3.74	0.027976
3.7433	0.024824
3.7467	0.021638
3.75	0.018392
3.7533	0.015057
3.7567	0.011604
3.76	0.0080018
3.7633	0.004216
3.7667	0.00021812
3.77	-0.0040154
3.7733	-0.0085041
3.7767	-0.013251
3.78	-0.018242
3.7833	-0.023444
3.7867	-0.028795
3.79	-0.0342
3.7933	-0.039538
3.7967	-0.044657
3.8	-0.049382
3.8033	-0.053534
3.8067	-0.056937
3.81	-0.059439
3.8133	-0.060931
3.8167	-0.061353
3.82	-0.060703
3.8233	-0.059036
3.8267	-0.056453
3.83	-0.053086
3.8333	-0.049085
3.8367	-0.044603
3.84	-0.03978
3.8433	-0.03474
3.8467	-0.02959
3.85	-0.024407
3.8533	-0.019254
3.8567	-0.01418
3.86	-0.0092156
3.8633	-0.004385
3.8667	0.00028932
3.87	0.0047945
3.8733	0.0091142
3.8767	0.013227
3.88	0.017115
3.8833	0.020755
3.8867	0.024113
3.89	0.027162
3.8933	0.029867
3.8967	0.032184
3.9	0.03408
3.9033	0.03552
3.9067	0.036466
3.91	0.036899
3.9133	0.036803
3.9167	0.036168
3.92	0.035008
3.9233	0.033348
3.9267	0.031221
3.93	0.02868
3.9333	0.02579
3.9367	0.022611
3.94	0.019217
3.9433	0.015681
3.9467	0.012057
3.95	0.0084009
3.9533	0.0047549
3.9567	0.0011322
3.96	-0.0024584
3.9633	-0.0060267
3.9667	-0.0096154
3.97	-0.013272
3.9733	-0.017063
3.9767	-0.021084
3.98	-0.025437
3.9833	-0.030235
3.9867	-0.035623
3.99	-0.041749
3.9933	-0.048767
3.9967	-0.05686
4	-0.066203
4.0033	-0.076958
4.0067	-0.089285
4.01	-0.10328
4.0133	-0.11891
4.0167	-0.13603
4.02	-0.15419
4.0233	-0.17256
4.0267	-0.18993
4.03	-0.20469
4.0333	-0.2151
4.0367	-0.21976
4.04	-0.218
4.0433	-0.21014
4.0467	-0.19746
4.05	-0.18174
4.0533	-0.16479
4.0567	-0.14809
4.06	-0.13267
4.0633	-0.1191
4.0667	-0.10765
4.07	-0.098363
4.0733	-0.091144
4.0767	-0.085852
4.08	-0.082297
4.0833	-0.080262
4.0867	-0.079537
4.09	-0.079898
4.0933	-0.0811
4.0967	-0.082915
4.1	-0.085104
4.1033	-0.08742
4.1067	-0.089643
4.11	-0.09157
4.1133	-0.093008
4.1167	-0.093818
4.12	-0.093901
4.1233	-0.093183
4.1267	-0.091654
4.13	-0.089343
4.1333	-0.086302
4.1367	-0.082625
4.14	-0.078432
4.1433	-0.073838
4.1467	-0.068974
4.15	-0.063974
4.1533	-0.058949
4.1567	-0.054007
4.16	-0.049249
4.1633	-0.044743
4.1667	-0.040552
4.17	-0.036728
4.1733	-0.033294
4.1767	-0.030264
4.18	-0.027652
4.1833	-0.025444
4.1867	-0.023621
4.19	-0.022166
4.1933	-0.021044
4.1967	-0.020216
4.2	-0.019651


==> fig2data_4.txt <==
t y
3.225	0.020926
3.25	0.043073
3.275	0.03603
3.3	-0.0010284
3.325	-0.031378
3.35	-0.047935
3.375	-0.016621
3.4	0.023561
3.425	0.034031
3.45	0.035674
3.475	0.036883
3.5	0.027862
3.525	0.016703
3.55	0.00072331
3.575	-0.023372
3.6	-0.039638
3.625	-0.051621
3.65	-0.065388
3.675	-0.090295
3.7	-0.13844
3.725	-0.097443
3.75	-0.02387
3.775	0.021128
3.8	0.07602
3.825	0.12634
3.85	-0.034559
3.875	-0.093608
3.9	-0.059853
3.925	-0.021829
3.95	-0.00079441
3.975	-0.023045
4	-0.00066407
4.025	0.077401
4.05	0.19302
4.075	0.058215
4.1	-0.029144
4.125	-0.061014
4.15	-0.05841
4.175	-0.028051
4.2	0.0011818


==> fig2data_4_filter.txt <==
t y
3.225	-0.027402
3.25	-0.030299
3.275	-0.028872
3.3	-0.01669
3.325	0.014235
3.35	0.0062421
3.375	-0.0090232
3.4	-0.013175
3.425	-0.02162
3.45	-0.029776
3.475	-0.051315
3.5	-0.042466
3.525	-0.0050442
3.55	0.032496
3.575	0.050338
3.6	0.03921
3.625	0.0070646
3.65	-0.012561
3.675	0.019246
3.7	0.031422
3.725	0.096896
3.75	0.17358
3.775	0.093727
3.8	0.039735
3.825	0.041394
3.85	0.016737
3.875	0.024409
3.9	0.047599
3.925	0.064559
3.95	0.041499
3.975	0.020799
4	-0.0039362
4.025	-0.028865
4.05	0.017093
4.075	0.052055
4.1	0.056304
4.125	0.027134
4.15	-0.029539
4.175	-0.041981
4.2	-0.036457


==> fig2data_6.txt <==
t y
3.2167	-0.029556
3.2333	-0.055308
3.25	-0.094581
3.2667	-0.10955
3.2833	-0.079724
3.3	-0.048771
3.3167	-0.030169
3.3333	-0.018624
3.35	-0.012702
3.3667	-0.018953
3.3833	-0.040699
3.4	-0.053233
3.4167	-0.051901
3.4333	-0.047937
3.45	-0.04676
3.4667	-0.053737
3.4833	-0.047945
3.5	-0.022191
3.5167	-0.002483
3.5333	0.0124
3.55	0.03812
3.5667	0.063798
3.5833	0.088731
3.6	0.10325
3.6167	0.095809
3.6333	0.087002
3.65	0.063891
3.6667	0.015192
3.6833	-0.033955
3.7	-0.10863
3.7167	-0.21282
3.7333	-0.16535
3.75	-0.068505
3.7667	-0.027717
3.7833	-0.041465
3.8	-0.1243
3.8167	-0.20949
3.8333	-0.10616
3.85	-0.010346
3.8667	0.037304
3.8833	0.061421
3.9	0.061584
3.9167	0.04234
3.9333	0.026709
3.95	0.013934
3.9667	0.008065
3.9833	0.021389
4	0.025407
4.0167	0.023857
4.0333	0.073338
4.05	0.17646
4.0667	0.18255
4.0833	0.11372
4.1	0.06727
4.1167	0.017545
4.1333	-0.02269
4.15	-0.036379
4.1667	-0.049496
4.1833	-0.051728
4.2	-0.037911


==> fig2data_6_filter.txt <==
t y
3.2167	-0.037276
3.2333	-0.068158
3.25	-0.088298
3.2667	-0.093688
3.2833	-0.074704
3.3	-0.045605
3.3167	-0.02798
3.3333	-0.018674
3.35	-0.013855
3.3667	-0.021986
3.3833	-0.04069
3.4	-0.051241
3.4167	-0.044256
3.4333	-0.039625
3.45	-0.049931
3.4667	-0.062088
3.4833	-0.054928
3.5	-0.027654
3.5167	0.0003825
3.5333	0.024791
3.55	0.047008
3.5667	0.072183
3.5833	0.097352
3.6	0.10494
3.6167	0.088905
3.6333	0.063394
3.65	0.038224
3.6667	0.033579
3.6833	0.067316
3.7	0.10522
3.7167	0.11745
3.7333	0.10265
3.75	0.078644
3.7667	0.051612
3.7833	0.014763
3.8	-0.046456
3.8167	-0.12166
3.8333	-0.12158
3.85	-0.049533
3.8667	0.0043879
3.8833	0.024035
3.9	0.036073
3.9167	0.049395
3.9333	0.053608
3.95	0.043314
3.9667	0.028638
3.9833	0.022083
4	0.018907
4.0167	0.016462
4.0333	-0.0013346
4.05	-0.038462
4.0667	-0.11864
4.0833	-0.20513
4.1	-0.17764
4.1167	-0.11271
4.1333	-0.10797
4.15	-0.11576
4.1667	-0.10283
4.1833	-0.068009
4.2	-0.035821


==> fig2data_8.txt <==
t y
3.2125	-0.030333
3.225	-0.05222
3.2375	-0.075153
3.25	-0.092583
3.2625	-0.096097
3.275	-0.083059
3.2875	-0.061472
3.3	-0.041601
3.3125	-0.027881
3.325	-0.019988
3.3375	-0.01676
3.35	-0.017741
3.3625	-0.022437
3.375	-0.029311
3.3875	-0.036605
3.4	-0.043844
3.4125	-0.051561
3.425	-0.059077
3.4375	-0.063833
3.45	-0.063438
3.4625	-0.057709
3.475	-0.047889
3.4875	-0.035198
3.5	-0.020612
3.5125	-0.0052962
3.525	0.0097737
3.5375	0.024
3.55	0.036806
3.5625	0.04669
3.575	0.050926
3.5875	0.046366
3.6	0.031039
3.6125	0.0031291
3.625	-0.045445
3.6375	-0.10524
3.65	-0.11943
3.6625	-0.066139
3.675	-0.011514
3.6875	0.017575
3.7	0.032141
3.7125	0.037339
3.725	0.038001
3.7375	0.036833
3.75	0.035574
3.7625	0.034265
3.775	0.032919
3.7875	0.031596
3.8	0.030445
3.8125	0.028985
3.825	0.027124
3.8375	0.025754
3.85	0.0267
3.8625	0.031328
3.875	0.039562
3.8875	0.049569
3.9	0.058554
3.9125	0.063655
3.925	0.063011
3.9375	0.056429
3.95	0.045579
3.9625	0.033142
3.975	0.021359
3.9875	0.010686
4	-0.00033798
4.0125	-0.014197
4.025	-0.03291
4.0375	-0.056575
4.05	-0.082465
4.0625	-0.10587
4.075	-0.12303
4.0875	-0.13437
4.1	-0.14303
4.1125	-0.1475
4.125	-0.14019
4.1375	-0.11852
4.15	-0.089369
4.1625	-0.061544
4.175	-0.040134
4.1875	-0.026573
4.2	-0.0201


==> fig2data_8_filter.txt <==
t y
3.2125	-0.03248
3.225	-0.053729
3.2375	-0.075228
3.25	-0.091124
3.2625	-0.093145
3.275	-0.079296
3.2875	-0.05822
3.3	-0.039955
3.3125	-0.028031
3.325	-0.021259
3.3375	-0.018121
3.35	-0.018214
3.3625	-0.021541
3.375	-0.027449
3.3875	-0.034722
3.4	-0.042552
3.4125	-0.050348
3.425	-0.057214
3.4375	-0.06157
3.45	-0.061884
3.4625	-0.057543
3.475	-0.048623
3.4875	-0.036288
3.5	-0.021929
3.5125	-0.0069082
3.525	0.0076417
3.5375	0.021862
3.55	0.035248
3.5625	0.047378
3.575	0.056793
3.5875	0.060214
3.6	0.05644
3.6125	0.041972
3.625	0.018342
3.6375	0.0017199
3.65	0.0037091
3.6625	0.020696
3.675	0.040038
3.6875	0.04949
3.7	0.050324
3.7125	0.04782
3.725	0.042774
3.7375	0.037756
3.75	0.033029
3.7625	0.028408
3.775	0.024771
3.7875	0.020872
3.8	0.017067
3.8125	0.013227
3.825	0.0099353
3.8375	0.0093698
3.85	0.011513
3.8625	0.016875
3.875	0.024679
3.8875	0.033285
3.9	0.041932
3.9125	0.047794
3.925	0.048624
3.9375	0.042253
3.95	0.028724
3.9625	0.012615
3.975	-0.0030382
3.9875	-0.017298
4	-0.033567
4.0125	-0.058219
4.025	-0.095457
4.0375	-0.14436
4.05	-0.18182
4.0625	-0.17786
4.075	-0.14189
4.0875	-0.10841
4.1	-0.092876
4.1125	-0.090867
4.125	-0.092494
4.1375	-0.088688
4.15	-0.076857
4.1625	-0.060463
4.175	-0.044229
4.1875	-0.031845
4.2	-0.024602


==> fig3adata.txt <==
Z without with
0 0 0
50	0.006757	0.00068808
100	0.27749	0.025917
150	1.326	0.22688
200	1.7111	0.50842
250	2.2403	0.7558
300	4.0518	1.7661
350	4.2842	2.0619
400	4.9133	2.5811
450	5.6437	3.829
500	5.5915	3.5203
550	5.8198	4.5864
600	5.3708	4.5589


==> fig3adata1km14.txt <==
Z without with
100	0.17508	0.015647
200	2.3471	0.37029
300	3.0911	0.48122
400	6.2252	1.3353
500	8.9777	2.171
600	12.359	4.2931
700	17.176	4.9941
800	19.328	7.5514
900	20.966	7.5796
1000	27.16	10.597


==> fig3adata1km16.txt <==
Z without with
100	0.10409	0.0079724
200	0.7138	0.081453
300	0.77721	0.077249
400	2.0116	0.31514
500	2.7042	0.70032
600	3.7971	0.97119
700	5.0482	1.5234
800	5.7732	1.5121
900	6.1487	1.6708
1000	9.6347	3.28


==> fig3adata2.txt <==
Z without with
0 0 0
50	0.0031049	0.00043463
100	0.18159	0.015984
150	1.2519	0.19805
200	1.479	0.28345
250	3.3602	1.0137
300	3.7858	1.1397
350	4.2567	1.8966
400	6.2475	3.4217
450	5.5581	3.1484
500	8.6463	5.243


==> fig3adata3.txt <==
Z without with
100	0.27617	0.021619
200	1.4011	0.13188
300	3.1498	0.61592
400	6.6908	1.2819
500	6.7832	1.9225
600	9.466	2.7415
700	13.672	4.4615
800	21.364	6.8542
900	26.397	8.8608
1000	26.724	10.079


==> fig3bdata.txt <==
P without with
6	0.035	0.0052
6.1	0.0195	0.0054
6.2	0.032	0.0083
6.3	0.0699	0.0149
6.4	0.0948	0.0235
6.5	0.1044	0.0278
6.6	0.1482	0.0402
6.7	0.1769	0.0545
6.8	0.2576	0.0665
6.9	0.3011	0.0928
7	0.3897	0.1106
7.1	0.563	0.1626
7.2	0.673	0.2222
7.3	0.9779	0.3282
7.4	1.1266	0.3884
7.5	1.6229	0.6329
7.6	1.8722	0.6929
7.7	2.2701	0.9273
7.8	2.9952	1.2663
7.9	3.4132	1.5296
8	4.4017	2.0025
8.1	5.3333	2.4728
8.2	6.0708	3.0382
8.3	7.5766	3.8388
8.4	8.9607	4.754
8.5	10.424	5.5688
8.6	12.16	6.6117
8.7	13.958	7.6027
8.8	16.268	9.0252
8.9	18.143	10.404
9	21.076	11.913


==> fig3bdata1km.txt <==
P without with
6	2.1925	0.57763
6.2	3.164	0.66084
6.4	5.3695	1.2727
6.6	7.7924	2.8246
6.8	10.61	3.4397
7	17.487	5.2105
7.2	18.385	6.8776
7.4	26.242	9.6082
7.6	34.896	13.099
7.8	45.137	19.104
8	52.486	22.691
8.2	64.2	29.741
8.4	76.313	35.014
8.6	90.476	47.024
8.8	105.94	56.84
9	112.19	63.446


==> fig3bdata2.txt <==
P without with
6	0.0011	0.0004
6.2	0.0028	0.0007
6.4	0.0114	0.0023
6.6	0.0254	0.0043
6.8	0.0253	0.0051
7	0.0853	0.0232
7.2	0.1562	0.0323
7.4	0.3468	0.0764
7.6	0.4951	0.1356
7.8	0.7804	0.2209
8	1.3875	0.399
8.2	1.7882	0.49744
8.4	2.821	0.89266
8.6	4.6683	1.4338
8.8	6.2555	2.2966
9	8.4065	2.9435


==> fig3bdata3.txt <==
P without with
5.4	0.75795	0.23849
5.7	2.2937	0.42995
6	2.9544	0.39193
6.3	4.4951	1.2147
6.6	9.7036	2.6477
6.9	15.517	4.388
7.2	20.655	6.7186
7.5	30.325	9.5908
7.8	50.853	17.594


==> fig3bdata4.txt <==
P without with
5.4	0.77806	0.2095
5.7	2.3008	0.45474
6	2.9634	0.81588
6.3	4.9561	1.2076
6.6	9.0257	2.4489
6.9	15.207	4.2988
7.2	21.065	6.4468
7.5	29.779	9.8131
7.8	48.445	17.008


==> fig3cdata.txt <==
dt without with
1	2.0579e-31	2.0579e-31
2	4.6294e-06	4.6294e-06
3	8.4488e-07	8.3953e-07
4	2.7344e-05	2.3247e-05
5	0.00053164	0.00037564
6	0.0023312	0.0016287
7	0.00079902	0.00079902
8	0.70933	0.64231
9	5.478	4.293
10	24.606	19.637
11	66.528	41.967
12	125.77	80.346
13	164.61	131.8


==> fig3cdata1km.txt <==
dt without with
5	0.15118	0.1267
5.5556	1.5874	1.4639
6.25	5.9179	4.1653
7.1429	20.273	11.984
8.3333	56.959	36.403
10	112.99	70.802


==> fig3cdata2.txt <==
dt without with
5	0.0010407	0.0010407
5.5556	0.13398	0.09593
6.25	0.13054	0.07018
7.1429	1.2738	0.70544
8.3333	5.2102	2.5559
10	16.885	5.373


==> fig3cdata3.txt <==
dt without with 
4.7619  0.2683  0.0839
5	0.8486	0.2746
5.2632	1.5112	0.4885
5.5556	3.1357	0.9413
5.8824	5.9533	2.1458
6.25	8.0727	2.536
6.6667	11.946	4.5599
7.1429	23.168	8.3866


==> fig3ddata.txt <==
dz without with
1.5	0	0
1.5385	0.0065941	0.0045868
1.5789	0.021863	0.016837
1.6216	0.047674	0.040321
1.6667	0.089194	0.07728
1.7143	0.1489	0.13005
1.7647	0.22771	0.20157
1.8182	0.32496	0.29511
1.875	0.45798	0.41366
1.9355	0.61658	0.56268
2	0.82849	0.74442
2.069	1.0662	0.96747
2.1429	1.3825	1.233
2.2222	1.6914	1.5517
2.3077	2.1073	1.9313
2.4	2.6345	2.3739
2.5	3.2123	2.8993
2.6087	3.8958	3.5077
2.7273	5.0016	4.2273
2.8571	5.6851	5.0562
3	6.954	6.0581
3.1579	8.5434	7.2264
3.3333	10.444	8.6538
3.5294	13.289	10.432
3.75	17.587	12.746
4	22.489	15.739


==> fig3ddata1km.txt <==
dz without with
1	4.444	3.2211
1.1111	4.1807	3.2713
1.25	3.4593	3.2649
1.4286	2.9263	2.9263
1.6667	2.3778	2.3778
2	2.6766	2.6766
2.5	7.6847	6.1007
3.3333	17.796	15.348
5	43.515	36.883


==> fig3ddata2.txt <==
dz without with
1	2.5221	1.1606
1.0101	2.5113	1.1678
1.0204	2.5001	1.1753
1.0309	2.4886	1.183
1.0417	2.4765	1.1908
1.0526	2.464	1.1989
1.0638	2.4508	1.2071
1.0753	2.4369	1.2156
1.087	2.4223	1.2243
1.0989	2.4068	1.2333
1.1111	2.3903	1.2425
1.1236	2.3727	1.2519
1.1364	2.3538	1.2601
1.1494	2.3335	1.2661
1.1628	2.3115	1.2721
1.1765	2.2878	1.2784
1.1905	2.2621	1.2848
1.2048	2.2342	1.2914
1.2195	2.2039	1.2953
1.2346	2.1709	1.2954
1.25	2.1352	1.2958
1.2658	2.0966	1.2964
1.2821	2.055	1.2973
1.2987	2.0103	1.2985
1.3158	1.9629	1.297
1.3333	1.9128	1.2939
1.3514	1.8604	1.2912
1.3699	1.8062	1.289
1.3889	1.7508	1.2857
1.4085	1.6946	1.2785
1.4286	1.6384	1.272
1.4493	1.5824	1.2662
1.4706	1.5267	1.2608
1.4925	1.471	1.2507
1.5152	1.414	1.2413
1.5385	1.3535	1.2291
1.5625	1.2859	1.2139
1.5873	1.2073	1.1955
1.6129	1.1152	1.1152
1.6393	1.0126	1.0126
1.6667	0.91081	0.91081
1.6949	0.82771	0.82771
1.7241	0.77816	0.77816
1.7544	0.76645	0.76645
1.7857	0.78158	0.78158
1.8182	0.79266	0.79266
1.8519	0.75665	0.75665
1.8868	0.65769	0.65769
1.9231	0.55232	0.55232
1.9608	0.51531	0.51531
2	0.5529	0.5529
2.0408	0.60413	0.60413
2.0833	0.58114	0.58114
2.1277	0.50403	0.50403
2.1739	0.47807	0.47807
2.2222	0.50779	0.50779
2.2727	0.54152	0.54152
2.3256	0.55276	0.55276
2.381	0.57489	0.57489
2.439	0.62184	0.62184
2.5	0.68794	0.68794
2.5641	0.78024	0.77411
2.6316	0.90784	0.86076
2.7027	1.0754	0.95009
2.7778	1.2766	1.0492
2.8571	1.4683	1.1636
2.9412	1.6191	1.2915
3.0303	1.7595	1.4384
3.125	1.9248	1.6035
3.2258	2.1103	1.7789
3.3333	2.3642	1.9588
3.4483	2.5728	2.1553
3.5714	2.8161	2.3954
3.7037	3.1699	2.6625
3.8462	3.517	2.95
4	3.9191	3.2682


==> fig3edata.txt <==
BW NSD
1.4286	115.71
2.8571	134.56
4.2857	160.55
5.7143	193.6
7.1429	212.87
8.5714	208.78
10	199.73
11.429	182.38
12.857	161.21
14.286	139.7
15.714	122.59
17.143	106.65
18.571	89.648
20	79.266
21.429	69.296
22.857	60.055
24.286	51.096
25.714	44.143
27.143	38.212
28.571	33.478
30	29.057
31.429	24.797
32.857	21.788
34.286	18.963
35.714	16.79
37.143	14.611
38.571	13.129
40	11.591
41.429	10.313
42.857	9.5115
44.286	8.2102
45.714	7.1942
47.143	6.4057
48.571	5.7524
50	5.1967
51.429	4.5755
52.857	4.1824
54.286	3.6041
55.714	3.1978
57.143	3.0351
58.571	2.5489
60	2.2548
61.429	2.0694
62.857	1.8181
64.286	1.6167
65.714	1.4372
67.143	1.3304
68.571	1.1584
70	1.0429
71.429	1.0207
72.857	0.89585
74.286	0.8194
75.714	0.80402
77.143	0.73908
78.571	0.68775
80	0.67632
81.429	0.6584
82.857	0.62207
84.286	0.62886
85.714	0.64109
87.143	0.63924
88.571	0.66823
90	0.70323
91.429	0.7436
92.857	0.80503
94.286	0.88234
95.714	0.97613
97.143	1.0944
98.571	1.2341
100	1.4005


==> fig3edata1km16.txt <==
BW NSD
1.25	118.42
2.5	141.85
3.75	159.03
5	180.79
6.25	202.03
7.5	193.77
8.75	190.05
10	196.53
11.25	198.93
12.5	202.34
13.75	203.24
15	203.03
16.25	200.26
17.5	194.17
18.75	196.63
20	188.83
21.25	183.4
22.5	184.16
23.75	175.28
25	172.69
26.25	165.62
27.5	162.83
28.75	151.99
30	150.47
31.25	136.51
32.5	131.14
33.75	121.17
35	113.91
36.25	104.54
37.5	99.092
38.75	94.921
40	85.179
41.25	77.401
42.5	74.666
43.75	70.411
45	67.477
46.25	61.396
47.5	56.465
48.75	49.622
50	48.354
51.25	44.278
52.5	38.951
53.75	36.832
55	31.927
56.25	29.191
57.5	26.206
58.75	24.304
60	20.923
61.25	18.586
62.5	16.244
63.75	14.475
65	13.666
66.25	11.92
67.5	10.047
68.75	8.6812
70	7.3189
71.25	6.785
72.5	6.1593
73.75	5.6674
75	4.9957
76.25	4.2943
77.5	3.9159
78.75	4.006
80	4.0098
81.25	4.082
82.5	3.6783
83.75	4.3186
85	4.9423
86.25	5.8038
87.5	6.6485
88.75	6.9782
90	6.8167
91.25	7.7015
92.5	7.1449
93.75	8.4956
95	7.8387
96.25	10.069
97.5	10.81
98.75	11.985
100	12.778


==> fig3edata1km162.txt <==
BW NSD
52.5	37.94
55	30.232
57.5	24.873
60	19.998
62.5	15.354
65	12.347
67.5	10.432
70	8.5155
72.5	7.4722
75	7.0764
77.5	6.1831
80	6.4614
82.5	7.7448
85	7.5685
87.5	10.099
90	9.3862
92.5	10.699
95	11.859
97.5	15.054
100	12.915


==> fig3edata1km16P10.txt <==
BW NSD
52.5	32.8683
55	26.027
57.5	20.769
60	16.428
62.5	12.6968
65	9.9051
67.5	7.5233
70	5.9053
72.5	4.4918
75	3.4515
77.5	3.2779
80	3.5553
82.5	3.9275
85	4.6825
87.5	5.4373
90	5.9074
92.5	6.7977
95	7.3174
97.5	8.5078
100	9.3723


==> fig3edata1km17.txt <==
BW NSD
55.294	19.411
57.647	15.272
60	11.568
62.353	8.4525
64.706	6.1811
67.059	4.2251
69.412	3.2946
71.765	2.447
74.118	2.0081
76.471	1.7345
78.824	1.8127
81.176	2.001
83.529	2.2357
85.882	2.8946
88.235	3.1337
90.588	3.3109
92.941	3.7761
95.294	3.9562
97.647	4.461
100	5.0353


==> fig3edata1km76d3.txt <==
BW NSD
45.714	33.738
48.571	29.578
51.429	24.292
54.286	20.425
57.143	17.059
60	14.528
62.857	12.552
65.714	10.426
68.571	8.6666
71.429	7.3381
74.286	5.5834
77.143	4.2804
80	3.4019
82.857	3.5935
85.714	4.772
88.571	6.7016
91.429	8.4806
94.286	10.604
97.143	12.073
100	12.455


==> fig3edata1km8P6d3.txt <==
BW NSD
52.5	14.443
55	11.957
57.5	8.8666
60	6.091
62.5	4.641
65	3.1181
67.5	2.2031
70	1.7405
72.5	1.47
75	1.4396
77.5	1.3997
80	1.446
82.5	1.5093
85	1.6832
87.5	2.1081
90	2.639
92.5	3.2447
95	3.8885
97.5	4.5079
100	5.2175

